SILVERRUSH. VIII. Spectroscopic Identifications of Early Large Scale Structures with Protoclusters Over 200 Mpc at z~6-7: Strong Associations of Dusty Star-Forming Galaxies

We have obtained three-dimensional maps of the universe in $\sim200\times200\times80$ comoving Mpc$^3$ (cMpc$^3$) volumes each at $z=5.7$ and $6.6$ based on a spectroscopic sample of 179 galaxies that achieves $\gtrsim80$\% completeness down to the Ly$\alpha$ luminosity of $\log(L_{\rm Ly\alpha}/[\mathrm{erg\ s^{-1}}])=43.0$, based on our Keck and Gemini observations and the literature. The maps reveal filamentary large-scale structures and two remarkable overdensities made out of at least 44 and 12 galaxies at $z=5.692$ (z57OD) and $z=6.585$ (z66OD), respectively, making z66OD the most distant overdensity spectroscopically confirmed to date with $>10$ spectroscopically confirmed galaxies. We compare spatial distributions of submillimeter galaxies at $z\simeq 4-6$ with our $z=5.7$ galaxies forming the large-scale structures, and detect a $99.97\%$ signal of cross correlation, indicative of a clear coincidence of dusty star-forming galaxy and dust unobscured galaxy formation at this early epoch. The galaxies in z57OD and z66OD are actively forming stars with star formation rates (SFRs) $\gtrsim5$ times higher than the main sequence, and particularly the SFR density in z57OD is 10 times higher than the cosmic average at the redshift (a.k.a. the Madau-Lilly plot). Comparisons with numerical simulations suggest that z57OD and z66OD are protoclusters that are progenitors of the present-day clusters with halo masses of $\sim10^{14}\ \mathrm{M_\odot}$.

==> answer_himikoOD_v2.txt <==
-------------Letter to the referee -----------------------------------

This is the letter to the referee for AAS16245 (Y. Harikane et al.)

We appreciate the useful and constructive comments from the expert referee. We have revised our manuscript following the referee's suggestions. All major changes and minor changes suggested by the referee are indicated by red in the revised manuscript. I hope that these answers meet the referee's approval and will be more suitable for publication. 

> - In different sections of the manuscript (including the abstract and summary), the text suggests that the z=5.7 and 6.6 structures were discovered and reported for the first time in this work. Nevertheless, this is not the case. Most of the spectroscopic redshift of the galaxies at z~5.7 comes from Higuchi et al. 2018, for example, and also this structure was discussed in Jiang et al. 2018. This should be clarified and the corresponding references should be added. Additionally, it is mentioned that the z~6.6 structure is the most distant overdensity spectroscopically confirmed, but the authors also mention the existence of another system at z=7.1. This should be clarified in the abstract and summary sections as well.

Answer:
As the referee pointed out, our spectroscopic sample is based on our own observations and the literature (e.g., Higuchi+18). This is written in the first paragraph in Section 3. We have added the following sentence in the abstract and summary to clarify this:
"spectroscopic sample of 179 galaxies ... based on our Keck and Gemini observations and the literature."
We have added sentences mentioning that the z57OD was already discussed in Ouchi+05a and Jiang+17 in the 4th paragraph in Section 1 as follows:
"One of the large scale structures investigated in this study is a protocluster at $z=5.7$ firstly reported in Ouchi+05.
Ouchi+05 spectroscopically confirm 15 LAEs around this protocluster. Recently, Jiang+18 study this protocluster with 46 spectroscopically-confirmed LAEs in the SXDS field. In this study, we use 130 LAEs spectroscopically confirmed at $z=5.7$, which allows us to obtain more complete view of the 3D structure of this protocluster. In addition, we will investigate the correlation with high-redshift SMGs that are not investigated in these studies.
"
In addition, this is explicitly mentioned in the 2nd paragraph in the Section 2 as "z6PCC1 is the same structures reported in Ouchi+05 and Jiang+18 (see Section 4.1).".
As the referee pointed out, there is an overdensity at z=7.1 previously reported. In our z=6.6 overdensity, More than 10 galaxies are spectroscopically confirmed, while only 3 galaxies are confirmed in the z=7.1 overdensity. To clarify this, we have revised the abstract and summary as follows:
"making z66OD the most distant overdensity spectroscopically confirmed to date with >10 spectroscopically confirmed galaxies"
In addition, we have added Table 3 describing properties of overdensities previously reported, to clarify the difference between z66OD and the overdensity at z=7.1.

> - The contamination fraction of the selection criteria (equations 1 and 2) should be discussed (i.e. how many sources are expected to pass this color criterion but having different redshifts?). Also, it would be informative to explicitly mention the redshift range covered by the narrowband filters.

Answer:
We have added sentences mentioning the contamination fraction and the redshift range in the first paragraph in Section 2 as follows:
"Based on spectroscopic observations in \citet{2018PASJ...70S..15S}, the contamination rate is $0-30\%$. "
"The LAEs at $z=5.7$ and $6.6$ are selected with the narrowband filters, NB816 and NB921, which have central wavelengths of $8170\ \m{\AA}$ and  $9210\ \m{\AA}$, and FWHMs of $131\ \m{\AA}$ and $120\ \m{\AA}$ to identify LAEs in the redshift range of $z=5.67-5.77$ and $z=6.52-6.63$, respectively."

> - In my opinion Fig. 2 would be more informative in a histogram-like plot. For example, showing the number of sources in bins of luminosity and identifying those with spectroscopic redshifts. In this way, one can easily see the total number of sources in each structure and the total number of spectroscopic confirmation. Also, I'm not sure if 'spectroscopic completeness' is the best name for that estimation.

Answer:
We have added a histogram-like plot in Figure 2. Also, we have changed the y-axis name to "spec. frac.".

> - The authors should justify the use of "1sigma contour" as their definition for members. What happens if a different criterion is chosen (e.g. 3sigma contours). Indeed, in my opinion, the selection of members should be done using the 3D map instead of the 2D surface density. Also, it seems that source 8 (and probably 9 and 10) in z66OD are outside of the 1sigma contour.

Answer:
The 1sigma contours are roughly corresponding to the 20 cMpc-radius aperture. According to theoretical studies in Chiang+17, 20 cMpc-radius at z~6 includes >90% members of protoclusters. Since the line of sight distance and peculiar motion are degenerated in the redshift, we simply use the 2D surface density. Although z66LAE-8 is just outside the 1sigma contour, we include this because it is located within the 20 cMpc from the center of z66OD. z66LAE-9 and z66LAE-10 are on the 1 sigma contour. We have added sentences describing these in the 2nd paragraph in Section 4.1 as follows:
"The $1\sigma$ contours are roughly corresponding to the 20 cMpc-radius aperture. According to theoretical studies in \citet{2017ApJ...844L..23C}, the 20 cMpc-radius aperture at $z\sim6$ includes $>90\%$ members of clusters at $z=0$. We include z66LAE-8 located just outsize the $1¥sigma$ contour, because it is within 20 cMpc from the center of z66OD."

> - What's the average number density of LAEs (n bar) in the simulations? How does it compare to the measured value in the observations?

Answer:
The average number densities of LAEs in the simulations agree with observations. We have added a sentence mentioning this in the 2nd paragraph in Section 4.2 as follows:
"The average number densities of LAEs in the cylinder are $\overline{n}=0.39$ and $0.32$ at $z=5.7$ and $6.6$, respectively, which agree well with observations within $1\sigma$ fluctuations."

> - The authors mention that the differences in the overdensity values and its significance measured by Jiang+18 and their own work are most likely due to the different aperture sizes and luminosity limits adopted in the works. This should be easily tested if the authors adopt the values from Jiang+18 and re-calculate the overdensities.

Answer:
We calculate by adopting the same aperture size and magnitude limit as Jiang+18 for spectroscopically confirmed LAEs, and obtain delta=4.8 (4.1sigma), comparable to the measurements of Jiang+18. We have added a sentence mentioning this in the 4th paragraph in the Section 4.1.

> - Section 4.3. The authors claim that "Equation 4 allows us to select z=4-6 SMGs ..." Nevertheless, the work by Doneveski et al. 2018 showed that most of the galaxies lie at z<5 (see also Ivison et al. 2016).

Answer:
Although the work by Doneveski et al. 2018 showed that most of the galaxies lie at z<5, this is because the number density of z>5 SMG is low (e.g., Ivison+16). We have revised the sentence and added the footnote describing this in the 3rd paragraph in Section 4.3 as follows:
"Equation (4) allows us to select z>~4 SMGs whose modified black body emission peak at >500 um (see Figure 6 in Doneveski+18).
¥footnote{Although Doneveski+18 showed that most of the galaxies lie at z<5, this is because the number density of z>5 SMG is low (e.g., Ivison+16)."

> - The authors should give a more detailed description of how the Herschel fluxes were estimated and the general characteristics. What's the typical flux density errors measured. Is confusion noise taken into account? How many sources as detected and at what signal-to-noise, etc. Also, how many sources have ALMA detections?

Answer:
We agree that the description was poor. We have added a paragraph in Section 4.3 (the 2nd paragraph) describing the Herschel flux measurements. We have added a sentence describing ALMA detections in the third paragraph as follows: 
"We identify ALMA counterparts of more than 70\% of the SCUBA-2 sources, and most of the rest are not observed with ALMA."

> - To stress the significance of their detection in Fig. 9, the authors may consider estimating also the cross-correlation function between LAEs and the whole population of SMGs (without differentiating between blue and red SMGs).

Answer:
We have calculated the cross-correlation function between the z=5.7 LAEs and all SMGs, and the signal is around 1sigma. Thus I have revised a sentence in the 5th paragraph in Section 4.3 as follows:
"We do not detect the $>2¥sigma$ correlation signal between the LAEs and blue SMGs, nor the LAEs and all SMGs."

> - To be conservative, I suggest deriving a lower limit on SFR density at z=5.7 rather than a precise value. The author should do that adopting the minimum estimated 30% fraction. This would not change the conclusion that the SFR density is enhanced in comparison to the field. Also, it is unclear how many red SMGs are within the 10 cMpc used to estimate the SFR density and their individual SFRs. Similarly, the authors should at least mention other sources of errors that are not included (e.g. assumed dust temperature and emissivity index). Finally, while estimating the SFRs of the red SMGs, is the effect of the CMB (e.g. da Cunha et al. 2013) taken into account?

Answer:
Since we want to show the 30%-100% range of the SFR density rather than just the lower limit, we revised the Figure 11 to show a bar showing the 30-100% range.
We find that we used 1 pMpc following previous studies (Clements+14, Kato+16), not 10 cMpc. So we revised the text. 16 LAEs and 3 red SMGs (5 LAEs and 1 red SMG) are within the 1 pMpc-radius aperture around z57OD (z66OD). We have added a sentence mentioning this in the 5th paragraph in Section 4.4 as follows:
"We find that 16 LAEs and 3 red SMGs (5 LAEs and 1 red SMG) are within the 1 pMpc-radius aperture around z57OD (z66OD)."
The effect of these assumptions is not significant on our conclusions. With this assumed temperature, the CMB effect is negligible (<5%; da Cunha+13). We have added sentences mentioning this in the 5th paragraph in Section 4.4 as follows:
"The effect of these assumptions is not significant on our conclusions.
For example, the $¥Delta T_¥m{dust}=10¥ ¥m{K}$ or $¥Delta¥beta=1.5$ difference changes the SFR density only by a factor of $<2$.
With this assumed temperature, the CMB effect is negligible ¥citep[$<5¥%$;][]{2013ApJ...766...13D}."

> minor comments:
> - I consider important to briefly discuss, in the introduction, the work by Jiang et al. 2018 since it focuses on one of the overdensities studies in the present work.

Answer:
I have added sentences discussing the difference between our work and Jiang+18 and Ouchi+05 in the 4th pragraph in Section 1.

> - In figure 1, it would be illustrative to include the size of the Gaussian Kernel used to estimate the densities. Also, in the same figure, in the z=6.6 panel, there are some blue regions identified as high-density places where there is only one source. Are those real "high density" regions?

Answer:
We have added white circles showing the size of the Kernel in Figure 1. Since the number density of z=6.6 LAEs is low, regions with only one LAE are ~1sigma high density regions.

> - Are the masked regions (those within the survey edges and with bright stars) excluded while estimating the average number density of LAEs (n bar)?

Answer:
Yes. We have added a sentence explicitly mentioning this in the 2nd paragraph in Section 2.

> - The authors should specify the overdensity, delta, of simOD1, simOD2, and simOD3.

Answer:
We have added the values of delta, significance, and velocity dispersions of simOD1, simOD2, simOD3, and simOD4 in the 3rd paragraph in Section 4.2.

> - According to Geach et al. 2017, the expected contamination due to false galaxies at S/N=4 is ~5%. Is this value taken into account?

Answer:
No. Since we will test whether the red SMGs are at z=5.7 by the cross-correlation analysis, we do not take this false detection rate into account. We have added sentences explaining this in the end of the 3rd paragraph in Section 4.3.

> - Why the gray points in Fig. 8 are not identified in Fig. 7?

Answer:
To keep Figure 7 clear, we identify only the black points of Figure 8 in Figure 7.

Others:
a. We have added density contours of z=5.7 LAEs and red SMGs in the Figure 9 left to show that some of the red SMGs are clustering around z57OD. We have added sentences describing this figure in the caption of Figure 9 and the 4th paragraph in Section 4.3. 

b. We also estimate the present-day halo masses of z57OD and z66OD following Steidel+98,Venemans+05,Toshikawa+12, to compare with previous studies. We have added a paragraph in Section 4.2 describing the estimate of the present-day halo mass.
